Auditing Approximate Machine Unlearning for Differentially Private Models

Approximate machine unlearning aims to remove the effect of specific data from trained models to ensure individuals' privacy. Existing methods focus on the removed records and assume the retained ones are unaffected. However, recent studies on the \emph{privacy onion effect} indicate this assumption might be incorrect. Especially when the model is differentially private, no study has explored whether the retained ones still meet the differential privacy (DP) criterion under existing machine unlearning methods. This paper takes a holistic approach to auditing both unlearned and retained samples' privacy risks after applying approximate unlearning algorithms. We propose the privacy criteria for unlearned and retained samples, respectively, based on the perspectives of DP and membership inference attacks (MIAs). To make the auditing process more practical, we also develop an efficient MIA, A-LiRA, utilizing data augmentation to reduce the cost of shadow model training. Our experimental findings indicate that existing approximate machine unlearning algorithms may inadvertently compromise the privacy of retained samples for differentially private models, and we need differentially private unlearning algorithms. For reproducibility, we have pubished our code: https://anonymous.4open.science/r/Auditing-machine-unlearning-CB10/README.md

==> q1_approximate_cifar100_largest.csv <==
k,SUNSHINE,SSD,SalUn
0.05,0.99961,0.99971,0.99974
0.1,0.99962,0.99972,0.99977
0.15,0.99953,0.99971,0.99979
0.2,0.99949,0.99967,0.99985
0.25,0.99942,0.99974,0.99957
0.3,0.99956,0.99978,0.99962

==> q1_approximate_cifar100_smallest.csv <==
k,SUNSHINE,SSD,SalUn
0.05,0.99969,0.99976,0.99975
0.1,0.99962,0.99971,0.99979
0.15,0.9996,0.99984,0.99983
0.2,0.99958,0.99973,0.99974
0.25,0.99958,0.99972,0.99974
0.3,0.99962,0.99977,0.99981

==> q1_approximate_cifar10_DP.csv <==
epsilon,SUNSHINE,SSD,SalUn
2,1,1,1
4,0.9982,0.9989,0.9992
6,0.9993,0.99962,0.99971


==> q1_approximate_cifar10_largest.csv <==
k,SUNSHINE,SSD,SalUn
0.05,0.9995,1,1
0.1,0.9993,1,1
0.15,0.99918,0.99965,0.99958
0.2,0.99916,0.99938,0.99941
0.25,0.99921,0.99951,0.99947
0.3,0.99943,0.99966,0.99959

==> q1_approximate_cifar10_smallest.csv <==
k,SUNSHINE,SSD,SalUn
0.05,0.99918,0.99948,0.99952
0.1,0.99941,0.99969,0.99952
0.15,0.99921,0.99948,0.99947
0.2,0.99924,0.99958,0.99961
0.25,0.99941,0.99981,0.99964
0.3,0.9995,0.99973,0.99963

==> q1_exact_cifar10_largest_attack.csv <==
k,A,online,offline
0.05,1,1,1
0.1,1,0.9993,1
0.15,1,0.9997,1
0.2,0.9971,0.9974,1
0.25,0.9982,0.9978,1
0.3,0.9986,0.9982,0.9993


==> q1_exact_cifar10_smallest_attack.csv <==
k,A,online,offline
0.05,0.997,0.9959,1
0.1,0.9982,0.9982,1
0.15,0.9973,0.9971,0.9998
0.2,0.9984,0.9979,1
0.25,0.9991,0.9987,0.9992
0.3,0.9986,0.9991,0.9999


==> q2_approximate_cifar100_largest.csv <==
k,SUNSHINE,SSD,SalUn,Exact
0.05,0.9821,0.9753,0.9761,0.9743
0.1,0.9876,0.9746,0.9746,0.9732
0.15,0.9874,0.9707,0.9699,0.9689
0.2,0.9895,0.9691,0.9685,0.9673
0.25,0.9774,0.9731,0.9723,0.9711
0.3,0.9785,0.9738,0.9744,0.9728


==> q2_approximate_cifar100_largest_epsilon_2.csv <==
k,SUNSHINE,SSD,SalUn
0.05,0.99972,0.99969,0.99994
0.1,0.99971,0.99967,0.99992
0.15,0.99967,0.99966,0.99992
0.2,0.99966,0.99966,0.99991
0.25,0.99968,0.99965,0.99992
0.3,0.99969,0.99962,0.99988

==> q2_approximate_cifar100_largest_epsilon_6.csv <==
k,SUNSHINE,SSD,SalUn
0.05,1,1,1
0.1,1,0.99995,1
0.15,0.99992,0.99994,1
0.2,0.99994,0.99991,0.99996
0.25,0.99989,0.99992,0.99993
0.3,0.99986,0.99991,0.99989

==> q2_approximate_cifar100_smallest.csv <==
k,SUNSHINE,SSD,SalUn,Exact
0.05,0.9958,0.994,0.9946,0.993
0.1,0.9934,0.9928,0.9922,0.991
0.15,0.988,0.987,0.9872,0.986
0.2,0.9918,0.99,0.9897,0.989
0.25,0.9919,0.9869,0.9873,0.9863
0.3,0.9862,0.9868,0.9848,0.984


==> q2_approximate_cifar100_smallest_epsilon_2.csv <==
k,SUNSHINE,SSD,SalUn
0.05,1,1,1
0.1,1,1,1
0.15,1,1,1
0.2,1,1,1
0.25,1,0.99996,0.999945
0.3,0.999974,0.999958,0.999924

==> q2_approximate_cifar100_smallest_epsilon_6.csv <==
k,SUNSHINE,SSD,SalUn
0.05,1,1,1
0.1,1,1,1
0.15,1,1,1
0.2,1,1,1
0.25,0.99997,0.99996,1
0.3,0.99995,0.99994,0.99998

==> q2_approximate_cifar100_strategy.csv <==
samples,SUNSHINE,SSD,SalUn,Exact
5,0,0,0,0
10,0,0,0,0
15,0,0,0,0
20,0,0,0,1
25,2,2,1,3
30,2,2,1,3
35,2,3,3,3
40,3,3,3,4
45,3,4,3,4
50,3,4,4,5


==> q2_approximate_cifar10_DP.csv <==
epsilon,SUNSHINE,SSD,SalUn
2,0.99953,0.99983,0.99996
4,1,0.99974,0.99982
6,1,0.99987,0.99992


==> q2_approximate_cifar10_largest.csv <==
k,SUNSHINE,SSD,SalUn,Exact
0.05,0.9854,0.9844,0.9846,0.983
0.1,0.99,0.9882,0.988,0.987
0.15,0.9919,0.9832,0.9859,0.982
0.2,0.9845,0.9815,0.9827,0.975
0.25,0.9892,0.9845,0.975,0.9732
0.3,0.9804,0.9794,0.98,0.9784


==> q2_approximate_cifar10_largest_epsilon_2.csv <==
k,SUNSHINE,SSD,SalUn
0.05,0.99953,0.99983,0.99996
0.1,0.99943,0.99971,0.99994
0.15,0.99946,0.99969,0.99993
0.2,0.99944,0.9997,0.99995
0.25,0.99942,0.99972,0.99992
0.3,0.99943,0.99965,0.99987

==> q2_approximate_cifar10_largest_epsilon_6.csv <==
k,SUNSHINE,SSD,SalUn
0.05,1,0.99995,0.99998
0.1,0.99993,0.99991,0.99993
0.15,0.99986,0.99989,0.99988
0.2,0.99984,0.99988,0.99986
0.25,0.99982,0.99989,0.99984
0.3,0.99978,0.99986,0.99982

==> q2_approximate_cifar10_smallest.csv <==
k,SUNSHINE,SSD,SalUn,Exact
0.05,0.9985,0.9979,0.998,0.99
0.1,0.9994,0.9989,0.9989,0.993
0.15,0.9985,0.998,0.9978,0.989
0.2,0.9999,0.9991,0.9993,0.991
0.25,1,0.9986,0.9998,0.9874
0.3,0.9999,0.9992,0.9996,0.9842


==> q2_approximate_cifar10_smallest_epsilon_2.csv <==
k,SUNSHINE,SSD,SalUn
0.05,1,1,1
0.1,1,1,1
0.15,1,1,1
0.2,1,0.99994,1
0.25,1,0.99993,0.99992
0.3,0.99998,0.9999,1

==> q2_approximate_cifar10_smallest_epsilon_6.csv <==
k,SUNSHINE,SSD,SalUn
0.05,1,1,1
0.1,1,1,1
0.15,1,1,1
0.2,1,1,1
0.25,1,0.99997,0.99992
0.3,0.99998,0.99994,1

==> q2_approximate_cifar10_strategy.csv <==
samples,SUNSHINE,SSD,SalUn,Exact
5,0,0,0,0
10,0,0,0,0
15,0,0,0,0
20,0,0,0,0
25,0,0,0,0
30,0,0,0,2
35,0,1,1,2
40,1,1,1,3
45,1,1,2,3
50,1,2,2,3


==> q2_exact_cifar10_largest_attack.csv <==
k,A,online,offline
0.05,0.983,0.9793,0.996
0.1,0.987,0.9814,0.993
0.15,0.982,0.9825,0.9894
0.2,0.975,0.9814,0.9921
0.25,0.9732,0.9789,0.9915
0.3,0.9784,0.9752,0.9886


==> q2_exact_cifar10_smallest_attack.csv <==
k,A,online,offline
0.05,0.99,0.9889,1
0.1,0.993,0.9956,1
0.15,0.989,0.9921,1
0.2,0.991,0.9875,0.998
0.25,0.9874,0.9863,0.9953
0.3,0.9842,0.9852,0.9966


==> scores_cifar10.csv <==
Index,CorrectRate,Score,ln
24306,0.972,0.944,2.292774065
9899,0.934,0.868,2.208582715
30576,0.924,0.848,2.249936343
25932,0.918,0.836,2.170904644
843,0.914,0.828,2.214912154
1516,0.91,0.82,2.238798919
19926,0.906,0.812,2.184377095
40389,0.902,0.804,2.121361339
20729,0.9,0.8,2.214030729
20908,0.898,0.796,2.101042756
12312,0.896,0.792,2.116671939
14688,0.894,0.788,2.090910743
6609,0.892,0.784,2.085806098
13434,0.89,0.78,2.122475585
29920,0.888,0.776,2.106703952
31412,0.886,0.772,2.112134662
5253,0.884,0.768,2.150542152
38294,0.884,0.768,2.161749651
8234,0.882,0.764,2.156511724
24488,0.88,0.76,2.075302748
2388,0.878,0.756,2.134745594
38425,0.878,0.756,2.049327143
23477,0.876,0.752,2.033822409
5698,0.874,0.748,2.028472739
34999,0.874,0.748,2.158079949
909,0.872,0.744,2.141237919
31381,0.872,0.744,2.085806098
15844,0.87,0.74,2.017687036
16603,0.868,0.736,2.130393914
39421,0.868,0.736,2.153453796
5394,0.866,0.732,2.069495808
32707,0.866,0.732,2.037649936
9909,0.864,0.728,2.119431393
33607,0.864,0.728,2.021759195
10788,0.862,0.724,1.995761339
36185,0.862,0.724,2.113904873
18328,0.86,0.72,2.010675539
43773,0.86,0.72,2.010675539
10230,0.858,0.716,2.015481947
30725,0.858,0.716,2.015481947
46328,0.858,0.716,2.10275964
10361,0.856,0.712,2.041708416
40471,0.856,0.712,2.041708416
3931,0.854,0.708,2.004211483
24230,0.854,0.708,1.973345642
42802,0.854,0.708,2.068947538
13405,0.852,0.704,2.019646252
36074,0.852,0.704,2.030374276
7903,0.85,0.7,2.091554312
27977,0.85,0.7,2.046465341
45732,0.85,0.7,2.03550282
9511,0.848,0.696,2.051800783
24257,0.848,0.696,2.018910601
39356,0.848,0.696,2.029754606
575,0.846,0.692,2.046019438
18520,0.846,0.692,2.080024752
37365,0.846,0.692,2.068561076
11068,0.844,0.688,1.985971872
33275,0.844,0.688,2.007314394
7853,0.842,0.684,2.012309632
24985,0.842,0.684,1.980123105
41621,0.842,0.684,2.001465627
8150,0.84,0.68,1.974240034
24883,0.84,0.68,1.963736684
41862,0.84,0.68,2.017389082
3828,0.838,0.676,1.978936752
22477,0.838,0.676,2.06815648
38371,0.838,0.676,1.989664777
20070,0.836,0.672,2.06220358
36345,0.836,0.672,2.027809558
18096,0.834,0.668,1.977723437
32410,0.834,0.668,1.956380914
48736,0.834,0.668,1.915011723
17898,0.832,0.664,1.960971006
32656,0.832,0.664,2.027130851
48870,0.832,0.664,1.97169903
2659,0.83,0.66,1.987444748
16074,0.83,0.66,1.923397846
34001,0.83,0.66,1.998528405
49563,0.83,0.66,1.965638222
7061,0.828,0.656,1.938198047
20387,0.828,0.656,2.003638251
35705,0.828,0.656,1.896828856
9820,0.826,0.652,1.9320631
26724,0.826,0.652,1.921559751
40434,0.826,0.652,1.975212149
10464,0.824,0.648,1.991330603
24495,0.824,0.648,2.014128419
45203,0.824,0.648,1.894704653
14451,0.822,0.644,1.996453821
27612,0.822,0.644,1.941022
41735,0.822,0.644,1.962828526
15313,0.82,0.64,1.978870062
32158,0.82,0.64,1.892532004
47862,0.82,0.64,1.990204202
841,0.818,0.636,1.983915399
16590,0.818,0.636,1.865771864
29723,0.818,0.636,1.972581259
48346,0.818,0.636,1.939327583
6647,0.816,0.632,1.911427074
19685,0.816,0.632,1.879914722
35653,0.816,0.632,1.879914722
5258,0.814,0.628,1.873546061
23493,0.814,0.628,1.883940566
38485,0.814,0.628,1.905058413
835,0.812,0.624,1.87753121
12609,0.812,0.624,1.909377082
23902,0.812,0.624,1.931183608
39746,0.812,0.624,1.987868786
16814,0.81,0.62,1.969822006
35821,0.81,0.62,1.85039824
995,0.808,0.616,1.951866005
16218,0.808,0.616,1.929324366
34957,0.808,0.616,1.929324366
49997,0.808,0.616,1.896434183
8186,0.806,0.612,1.858053691
21882,0.806,0.612,1.837371295
37575,0.806,0.612,1.858053691
2230,0.804,0.608,1.85147622
16871,0.804,0.608,1.872594068
30622,0.804,0.608,1.961813796
46058,0.804,0.608,1.916212275
1492,0.802,0.604,1.932133027
21669,0.802,0.604,1.932133027
35931,0.802,0.604,1.855358683
20018,0.8,0.6,1.902926508
35889,0.8,0.6,1.880880331
7253,0.798,0.596,1.930222362
20946,0.798,0.596,1.941818568
34594,0.798,0.596,1.930222362
49940,0.798,0.596,1.930222362
2806,0.796,0.592,1.923467719
19512,0.796,0.592,1.900669903
39269,0.796,0.592,1.814331845
12174,0.794,0.588,1.905203605
26695,0.794,0.588,1.87157831
38359,0.794,0.588,1.817925912
14629,0.792,0.584,1.909820424
30839,0.792,0.584,1.909820424
47497,0.792,0.584,1.853768932
1603,0.79,0.58,1.80418514
14682,0.79,0.58,1.773319298
29036,0.79,0.58,1.914522715
47215,0.79,0.58,1.914522715
7830,0.788,0.576,1.839933392
21557,0.788,0.576,1.884521208
37912,0.788,0.576,1.797243515
7175,0.786,0.572,1.888994886
23522,0.786,0.572,1.87753121
40129,0.786,0.572,1.86619707
8800,0.784,0.568,1.859158019
26983,0.784,0.568,1.825904342
44202,0.784,0.568,1.752348624
11764,0.782,0.564,1.874867037
27433,0.782,0.564,1.818815545
40784,0.782,0.564,1.765731163
4692,0.78,0.56,1.879323991
17402,0.78,0.56,1.879323991
33971,0.78,0.56,1.811676293
46949,0.78,0.56,1.879323991
7533,0.778,0.556,1.741113589
24500,0.778,0.556,1.772299335
42004,0.778,0.556,1.849073679
10480,0.776,0.552,1.775671486
25330,0.776,0.552,1.808206037
42357,0.776,0.552,1.841831332
7681,0.774,0.548,1.779104491
26702,0.774,0.548,1.834536313
45012,0.774,0.548,1.736864115
4976,0.772,0.544,1.793562555
23503,0.772,0.544,1.850247732
41444,0.772,0.544,1.82718785
5553,0.77,0.54,1.732507461
18574,0.77,0.54,1.797243515
37478,0.77,0.54,1.764353333
10308,0.768,0.536,1.694183885
28442,0.768,0.536,1.725049726
42283,0.768,0.536,1.767739603
9917,0.766,0.532,1.707141623
25648,0.766,0.532,1.707141623
43744,0.766,0.532,1.816277496
5118,0.764,0.528,1.808707191
26731,0.764,0.528,1.679099981
46310,0.764,0.528,1.720469172
2530,0.762,0.524,1.801079316
18472,0.762,0.524,1.671472106
35776,0.762,0.524,1.745027824
13061,0.76,0.52,1.694651621
32513,0.76,0.52,1.804989196
10036,0.758,0.516,1.708023787
28863,0.758,0.516,1.751641994
45333,0.758,0.516,1.797243515
5530,0.756,0.512,1.743836035
23847,0.756,0.512,1.755043534
41956,0.756,0.512,1.732752379
3105,0.754,0.508,1.781570373
19610,0.754,0.508,1.781570373
38176,0.754,0.508,1.660838293
16227,0.752,0.504,1.716955821
31926,0.752,0.504,1.716955821
7783,0.75,0.5,1.731254418
26689,0.75,0.5,1.708963263
46554,0.75,0.5,1.687156736
8989,0.748,0.496,1.689943986
21231,0.748,0.496,1.734531802
39395,0.748,0.496,1.657757458
15967,0.746,0.492,1.670977987
38395,0.746,0.492,1.692784514
14289,0.744,0.488,1.741281395
32333,0.744,0.488,1.741281395
48661,0.744,0.488,1.641447169
9927,0.742,0.484,1.612293625
28734,0.742,0.484,1.721429498
49420,0.742,0.484,1.709965822
12427,0.74,0.48,1.603969422
29886,0.74,0.48,1.603969422
41983,0.74,0.48,1.690307479
12606,0.738,0.476,1.704711433
30308,0.738,0.476,1.595575559
45703,0.738,0.476,1.605970064
18341,0.736,0.472,1.662241421
42460,0.736,0.472,1.566639525
13059,0.734,0.468,1.599471977
30707,0.734,0.468,1.568286231
47300,0.734,0.468,1.664912181
5664,0.732,0.464,1.559676215
22507,0.732,0.464,1.612204484
44039,0.732,0.464,1.623048489
5440,0.73,0.46,1.670415418
25161,0.73,0.46,1.540808208
38330,0.73,0.46,1.636410104
14270,0.728,0.456,1.542231241
30561,0.728,0.456,1.638857191
10868,0.726,0.452,1.60772844
29562,0.726,0.452,1.630019595
45477,0.726,0.452,1.585921913
15035,0.724,0.448,1.555663237
38100,0.724,0.448,1.514294046
7956,0.722,0.444,1.634905136
25353,0.722,0.444,1.568009639
46329,0.722,0.444,1.505297926
18185,0.72,0.44,1.591822288
32907,0.72,0.44,1.56977611
7662,0.718,0.436,1.539043645
27099,0.718,0.436,1.517925798
44328,0.718,0.436,1.605203491
16767,0.716,0.432,1.562333331
41389,0.716,0.432,1.519184283
10825,0.714,0.428,1.520467916
27922,0.714,0.428,1.478667672
47507,0.714,0.428,1.553002467
887,0.712,0.424,1.469249192
20650,0.712,0.424,1.479537085
39672,0.712,0.424,1.489931589
1635,0.71,0.42,1.449557992
20601,0.71,0.42,1.556367387
35006,0.71,0.42,1.512269705
13989,0.708,0.416,1.502670965
33899,0.708,0.416,1.491942941
6616,0.706,0.412,1.503823487
26303,0.706,0.412,1.430267768
44795,0.706,0.412,1.440451213
707,0.704,0.408,1.420481733
17267,0.704,0.408,1.527291128
35172,0.704,0.408,1.472465422
11324,0.702,0.404,1.484155
30409,0.702,0.404,1.410599281
2361,0.7,0.4,1.485136735
23593,0.7,0.4,1.485136735
39574,0.7,0.4,1.431484337
10082,0.698,0.396,1.431906589
29854,0.698,0.396,1.497346793
17382,0.696,0.392,1.498497488
35996,0.696,0.392,1.411219795
7765,0.694,0.388,1.476875456
28003,0.694,0.388,1.511269478
45492,0.694,0.388,1.465667957
301,0.692,0.384,1.477815092
18873,0.692,0.384,1.466480952
38211,0.692,0.384,1.411655246
10818,0.69,0.38,1.401151896
30107,0.69,0.38,1.349168207
19446,0.688,0.376,1.348737154
40058,0.688,0.376,1.46816092
4628,0.686,0.372,1.457432896
28357,0.686,0.372,1.348297022
48070,0.686,0.372,1.423427581
17128,0.684,0.368,1.390537398
39475,0.684,0.368,1.327165125
12078,0.682,0.364,1.306019159
31333,0.682,0.364,1.34738835
47489,0.682,0.364,1.326490496
6053,0.68,0.36,1.294935502
35664,0.68,0.36,1.390537398
13189,0.678,0.356,1.325097195
34658,0.678,0.356,1.304199341
18904,0.676,0.352,1.335105577
40680,0.676,0.352,1.390537398
21868,0.674,0.348,1.334485906
45102,0.674,0.348,1.356532084
6765,0.672,0.344,1.269805319
28312,0.672,0.344,1.333852221
48027,0.672,0.344,1.378941192
13414,0.67,0.34,1.237602143
31894,0.67,0.34,1.355745678
21131,0.668,0.336,1.267100655
40841,0.668,0.336,1.355338674
12522,0.666,0.332,1.255087808
33739,0.666,0.332,1.343325828
48422,0.666,0.332,1.234189955
569,0.664,0.328,1.211743602
19854,0.664,0.328,1.232425999
41473,0.664,0.328,1.26427187
4494,0.662,0.324,1.251964223
28223,0.662,0.324,1.2306217
13719,0.66,0.32,1.294935502
35925,0.66,0.32,1.294935502
5455,0.658,0.316,1.226886399
25194,0.658,0.316,1.17435813
46983,0.658,0.316,1.248692925
1030,0.656,0.312,1.269540204
19120,0.656,0.312,1.224952388
37951,0.656,0.312,1.161580114
4081,0.654,0.308,1.148637216
27108,0.654,0.308,1.222972011
2237,0.652,0.304,1.243485214
27833,0.652,0.304,1.198897398
13677,0.65,0.3,1.25325933
33282,0.65,0.3,1.112055913
21606,0.648,0.296,1.108775254
43487,0.648,0.296,1.183110049
4835,0.646,0.292,1.147656227
24749,0.646,0.292,1.105415851
49547,0.646,0.292,1.147656227
13570,0.644,0.288,1.155627214
34934,0.644,0.288,1.091580312
23395,0.642,0.284,1.057079925
41907,0.642,0.284,1.141598164
6422,0.64,0.28,1.073717716
30347,0.64,0.28,1.14966127
48969,0.64,0.28,1.063323212
7655,0.638,0.276,1.091130811
24713,0.638,0.276,1.048890435
37436,0.638,0.276,1.101974816
5234,0.636,0.272,1.065759305
21117,0.636,0.272,1.034246953
44191,0.636,0.272,1.087331334
15227,0.634,0.268,1.019386522
35807,0.634,0.268,1.11705872
10250,0.632,0.264,1.113438492
27665,0.632,0.264,1.125034699
47509,0.632,0.264,1.057387
189,0.63,0.26,1.109720497
19491,0.63,0.26,1.086660615
41651,0.63,0.26,1.086660615
12515,0.628,0.256,0.95296544
32151,0.628,0.256,0.983831281
1193,0.626,0.252,1.043978277
16344,0.626,0.252,1.0107246
38544,0.626,0.252,0.989152571
16483,0.624,0.248,0.95198541
33851,0.624,0.248,0.95198541
14922,0.622,0.244,1.046012696
32713,0.622,0.244,1.011618673
47756,0.622,0.244,0.925280616
10508,0.62,0.24,0.888229385
27980,0.62,0.24,1.00637292
44475,0.62,0.24,0.919095227
14651,0.618,0.236,0.955889065
33648,0.618,0.236,0.912740016
49397,0.618,0.236,0.871370825
9138,0.616,0.232,0.916935784
28443,0.616,0.232,0.895593262
47819,0.616,0.232,0.938742311
5146,0.614,0.228,0.943588492
25516,0.614,0.228,0.878148288
45660,0.614,0.228,0.921297337
15191,0.612,0.224,0.849891189
35065,0.612,0.224,0.937168882
8457,0.61,0.22,0.874507411
31351,0.61,0.22,0.852935381
47692,0.61,0.22,0.907761087
8385,0.608,0.216,0.803017729
27302,0.608,0.216,0.889355787
43053,0.608,0.216,0.912153603
5979,0.606,0.212,0.79466289
22097,0.606,0.212,0.773980493
40316,0.606,0.212,0.881940583
6364,0.604,0.208,0.818246271
21899,0.604,0.208,0.851499947
40605,0.604,0.208,0.840292448
4366,0.602,0.204,0.756078875
25662,0.602,0.204,0.82081493
42168,0.602,0.204,0.843356568
1780,0.6,0.2,0.846553213
19832,0.6,0.2,0.800951692
35799,0.6,0.2,0.834957007
1875,0.598,0.196,0.715951096
20020,0.598,0.196,0.695268699
37288,0.598,0.196,0.769603494
1218,0.596,0.192,0.760004754
18837,0.596,0.192,0.805606275
31649,0.596,0.192,0.695268699
3162,0.594,0.188,0.772892221
18794,0.594,0.188,0.761428545
33302,0.594,0.188,0.784488427
3362,0.592,0.184,0.717314877
20807,0.592,0.184,0.762916398
35921,0.592,0.184,0.739856515
1697,0.59,0.18,0.729274014
19455,0.59,0.18,0.651650492
36092,0.59,0.18,0.729274014
268,0.588,0.176,0.661643404
20834,0.588,0.176,0.650680883
34318,0.588,0.176,0.618494356
8728,0.586,0.172,0.584931124
20303,0.586,0.172,0.595434473
34600,0.586,0.172,0.554065282
10554,0.584,0.168,0.6486063
25473,0.584,0.168,0.604018483
41480,0.584,0.168,0.626064661
13417,0.582,0.164,0.579847176
30159,0.582,0.164,0.579847176
44737,0.582,0.164,0.547660649
6982,0.58,0.16,0.577125164
21561,0.58,0.16,0.566041508
33722,0.58,0.16,0.51238911
48112,0.58,0.16,0.577125164
2157,0.578,0.156,0.574271505
19205,0.578,0.156,0.562937365
33943,0.578,0.156,0.508111659
43415,0.578,0.156,0.58573518
195,0.576,0.152,0.460938822
11987,0.576,0.152,0.450544318
25320,0.576,0.152,0.503628699
39937,0.576,0.152,0.43007298
10575,0.574,0.148,0.434188951
23599,0.574,0.148,0.466034823
36507,0.574,0.148,0.466034823
3144,0.572,0.144,0.49398381
16083,0.572,0.144,0.517043692
28547,0.572,0.144,0.406706117
43044,0.572,0.144,0.471442171
4027,0.57,0.14,0.378449017
14251,0.57,0.14,0.378449017
27764,0.57,0.14,0.399566865
37345,0.57,0.14,0.46572671
2916,0.568,0.136,0.459710334
16655,0.568,0.136,0.359876108
27793,0.568,0.136,0.425316311
41898,0.568,0.136,0.448114127
2552,0.566,0.132,0.373080822


==> scores_cifar100.csv <==
Index,CorrectRate,Score,ln
30576,0.988,0.976,2.375792471
25932,0.987,0.974,2.379287376
1516,0.97,0.94,2.316297505
843,0.968,0.936,2.294417978
40389,0.967,0.934,2.34546003
12312,0.9628,0.9256,2.292512477
20908,0.9624,0.9248,2.242441643
19926,0.9636,0.9272,2.321063002
14688,0.9615,0.923,2.205086245
20729,0.9593,0.9186,2.325015906
38425,0.9523,0.9046,2.314922193
8234,0.9454,0.8908,2.229740325
5253,0.9437,0.8874,2.287039174
38294,0.9434,0.8868,2.167028611
29920,0.943,0.886,2.270562321
6609,0.9439,0.8878,2.215381312
23477,0.9425,0.885,2.229973893
31412,0.94,0.88,2.231730332
16603,0.9395,0.879,2.205134583
34999,0.942,0.884,2.220588462
13434,0.9356,0.8712,2.252535253
24488,0.9328,0.8656,2.248052761
32707,0.9307,0.8614,2.259274005
909,0.9301,0.8602,2.173215764
15844,0.9287,0.8574,2.134989262
24230,0.9281,0.8562,2.199385344
5394,0.9267,0.8534,2.255630483
40471,0.9276,0.8552,2.277877048
31381,0.9261,0.8522,2.128634568
33607,0.9238,0.8476,2.262025724
2388,0.9258,0.8516,2.196080521
10361,0.9253,0.8506,2.188978299
36185,0.9215,0.843,2.179423699
30725,0.92,0.84,2.107108625
39421,0.9208,0.8416,2.111562281
5698,0.9198,0.8396,2.148622897
18520,0.9189,0.8378,2.163792816
37365,0.9199,0.8398,2.138431966
46328,0.9177,0.8354,2.227248227
9909,0.9179,0.8358,2.204950941
45732,0.9158,0.8316,2.217437649
36074,0.9164,0.8328,2.169192117
10788,0.9144,0.8288,2.189825336
10230,0.9157,0.8314,2.231306367
18328,0.9158,0.8316,2.23909473
43773,0.9145,0.829,2.243794566
24257,0.9131,0.8262,2.116609266
39356,0.9114,0.8228,2.230549435
27977,0.9111,0.8222,2.156339479
3931,0.9118,0.8236,2.100689338
20070,0.9134,0.8268,2.142590943
41862,0.9128,0.8256,2.136015131
24985,0.9121,0.8242,2.136252823
9511,0.9108,0.8216,2.144202473
7903,0.9092,0.8184,2.196912345
8150,0.908,0.816,2.139612965
34001,0.9042,0.8084,2.108511967
575,0.9036,0.8072,2.201641091
32656,0.9024,0.8048,2.092055717
7853,0.9022,0.8044,2.101871996
33275,0.9011,0.8022,2.15655212
13405,0.9014,0.8028,2.125198706
42802,0.9,0.8,2.119900332
7061,0.898,0.796,2.075302748
48870,0.899,0.798,2.157823772
36345,0.8973,0.7946,2.14804172
38371,0.8999,0.7998,2.099959789
16074,0.8978,0.7956,2.152629688
26724,0.8961,0.7922,2.198954693
22477,0.8963,0.7926,2.081401588
11068,0.8935,0.787,2.145304225
29723,0.8933,0.7866,2.166891667
18096,0.892,0.784,2.121389062
32410,0.8922,0.7844,2.110574287
2659,0.8926,0.7852,2.078039736
49563,0.8911,0.7822,2.130173383
24883,0.8901,0.7802,2.091452614
9820,0.8904,0.7808,2.168065675
3828,0.8907,0.7814,2.17689149
41621,0.891,0.782,2.024441679
5258,0.8901,0.7802,2.13956415
41735,0.8919,0.7838,2.117728627
20387,0.8907,0.7814,2.180877695
45203,0.885,0.77,2.016330632
17898,0.8851,0.7702,2.039292952
16814,0.8868,0.7736,2.094664981
35821,0.8855,0.771,2.160245025
48346,0.8858,0.7716,2.031953268
835,0.8835,0.767,2.096889754
19685,0.8841,0.7682,2.029495748
16590,0.8832,0.7664,2.014156563
10464,0.8837,0.7674,2.026432914
48736,0.8806,0.7612,2.023411231
47862,0.8805,0.761,2.021070043
14451,0.8811,0.7622,2.038429434
24495,0.8813,0.7626,2.11274659
30622,0.8785,0.757,2.074722441
40434,0.8808,0.7616,2.057918722
35705,0.8795,0.759,2.000387646
49997,0.8783,0.7566,2.148142263
21882,0.8786,0.7572,2.090205494
35653,0.8756,0.7512,2.094502805
38485,0.8742,0.7484,1.985176318
15313,0.8735,0.747,1.993816979
995,0.8734,0.7468,2.054029808
23493,0.875,0.75,2.018999742
20018,0.8732,0.7464,1.982678675
8186,0.866,0.732,2.085806098
27612,0.862,0.724,2.05611503
12174,0.861,0.722,1.965074018
35931,0.861,0.722,2.085806098
32158,0.861,0.722,2.054679008
39269,0.86,0.72,2.069826516
6647,0.86,0.72,2.112012367
841,0.859,0.718,1.96521069
20946,0.858,0.716,2.071455914
37575,0.857,0.714,1.937286377
23902,0.857,0.714,1.970888879
14682,0.857,0.714,2.084329923
34957,0.856,0.712,2.075426959
39746,0.855,0.71,2.063952059
38359,0.854,0.708,1.934344848
1492,0.854,0.708,2.026315797
2230,0.854,0.708,1.972763859
12609,0.854,0.708,1.944452367
7253,0.853,0.706,1.948937358
46058,0.853,0.706,1.959379603
16871,0.852,0.704,2.001991503
16218,0.851,0.702,1.993505556
7830,0.851,0.702,1.959379603
14629,0.851,0.702,1.950356508
2806,0.85,0.7,1.934164474
26695,0.849,0.698,1.978936752
26983,0.849,0.698,2.05320746
29036,0.848,0.696,1.988567442
34594,0.847,0.694,2.005518403
21669,0.847,0.694,2.042608984
8800,0.846,0.692,1.960875593
49940,0.846,0.692,2.016500283
30839,0.845,0.69,1.91423741
45012,0.844,0.688,1.896251393
11764,0.844,0.688,2.02030112
37912,0.844,0.688,1.996522282
23522,0.843,0.686,1.96271001
35889,0.843,0.686,1.893155525
44202,0.843,0.686,2.021838378
40784,0.842,0.684,1.954976273
47215,0.84,0.68,1.989781475
47497,0.84,0.68,2.029489526
7175,0.839,0.678,1.900337963
19512,0.839,0.678,1.901358
18574,0.838,0.676,1.894098063
21557,0.837,0.674,1.891604
25648,0.836,0.672,1.980436121
4976,0.834,0.668,1.975730589
1603,0.833,0.666,1.919331454
5553,0.833,0.666,2.028125599
7533,0.831,0.662,2.010790261
40129,0.831,0.662,1.977878761
43744,0.829,0.658,1.883083953
17402,0.828,0.656,1.942267265
41444,0.827,0.654,1.832092802
10480,0.827,0.654,1.961480079
42004,0.827,0.654,1.871947558
46949,0.827,0.654,1.908247798
9917,0.827,0.654,1.947130855
10036,0.826,0.652,1.974925887
2530,0.826,0.652,1.945331384
5118,0.826,0.652,1.909377082
42357,0.825,0.65,1.847659187
33971,0.825,0.65,1.912151368
4692,0.824,0.648,1.986657725
24500,0.823,0.646,1.950217589
27433,0.823,0.646,1.914561146
28442,0.821,0.642,1.983395736
26689,0.82,0.64,1.938902197
7681,0.82,0.64,1.860686132
25330,0.82,0.64,1.940402329
42283,0.819,0.638,1.966750938
5530,0.819,0.638,1.874242484
32513,0.819,0.638,1.827488843
31926,0.818,0.636,1.869289087
10308,0.818,0.636,1.953530836
26702,0.818,0.636,1.875852447
18472,0.817,0.634,1.917860691
23503,0.817,0.634,1.85369661
45333,0.817,0.634,1.868363163
38176,0.816,0.632,1.83316257
28863,0.815,0.63,1.907929315
35776,0.814,0.628,1.875852447
39395,0.812,0.624,1.841528429
26731,0.812,0.624,1.940134167
37478,0.81,0.62,1.798947952
46554,0.809,0.618,1.917975595
12606,0.808,0.616,1.804113821
49420,0.808,0.616,1.819630349
32333,0.808,0.616,1.922789746
16227,0.807,0.614,1.903496267
19610,0.807,0.614,1.892495974
12427,0.807,0.614,1.793825929
18341,0.806,0.612,1.800649497
13061,0.804,0.608,1.853234434
46310,0.804,0.608,1.924845901
41956,0.803,0.606,1.870492159
30707,0.803,0.606,1.904654434
21231,0.801,0.602,1.762888763
23847,0.801,0.602,1.81703549
29886,0.801,0.602,1.799020417
3105,0.8,0.6,1.827668742
38395,0.798,0.596,1.795444303
7783,0.798,0.596,1.898195081
22507,0.796,0.592,1.797243515
47300,0.796,0.592,1.8623398
9927,0.796,0.592,1.885481535
28734,0.796,0.592,1.874017859
38330,0.795,0.59,1.810021532
30561,0.794,0.588,1.765731163
48661,0.792,0.584,1.762870173
8989,0.791,0.582,1.811676293
14270,0.788,0.576,1.770205202
41983,0.788,0.576,1.757761969
5440,0.787,0.574,1.768376467
30308,0.787,0.574,1.728785525
45703,0.787,0.574,1.840493694
14289,0.787,0.574,1.732507461
15967,0.787,0.574,1.855110502
10868,0.787,0.574,1.773852699
45477,0.783,0.566,1.825660733
7662,0.783,0.566,1.699782377
25353,0.783,0.566,1.842845036
15035,0.783,0.566,1.716662485
16767,0.782,0.564,1.74301081
42460,0.781,0.562,1.747494773
13059,0.78,0.56,1.698502147
46329,0.779,0.558,1.80299173
35006,0.779,0.558,1.684257116
5664,0.777,0.554,1.720693847
18185,0.776,0.552,1.751641994
27099,0.775,0.55,1.748849013
25161,0.775,0.55,1.812675523
13989,0.775,0.55,1.808707191
26303,0.774,0.548,1.718751812
44795,0.774,0.548,1.748849013
38100,0.772,0.544,1.667275945
44039,0.772,0.544,1.654491705
32907,0.771,0.542,1.797243515
41389,0.77,0.54,1.783701507
29562,0.769,0.538,1.690786257
39672,0.767,0.534,1.724885196
35996,0.766,0.532,1.698882166
887,0.763,0.526,1.630774283
44328,0.763,0.526,1.632806828
7956,0.763,0.526,1.630943819
7765,0.763,0.526,1.654897146
47507,0.762,0.524,1.618449719
10825,0.761,0.522,1.685148606
27922,0.761,0.522,1.63526178
707,0.76,0.52,1.717276032
28003,0.759,0.518,1.643500518
29854,0.759,0.518,1.612335491
23593,0.757,0.514,1.695352817
1635,0.757,0.514,1.624867276
19446,0.756,0.512,1.589493378
35172,0.756,0.512,1.681187517
17128,0.754,0.508,1.629038012
20650,0.754,0.508,1.601877532
6616,0.753,0.506,1.657512975
33899,0.753,0.506,1.671950551
40058,0.753,0.506,1.705812356
45492,0.753,0.506,1.719354915
12078,0.751,0.502,1.599781271
17267,0.751,0.502,1.704711433
20601,0.751,0.502,1.680523772
301,0.751,0.502,1.696246735
30409,0.75,0.5,1.67980413
17382,0.747,0.494,1.708892456
39574,0.747,0.494,1.671321537
35664,0.745,0.49,1.676246321
18873,0.744,0.488,1.555663237
11324,0.743,0.486,1.599149279
48070,0.742,0.484,1.618812096
47489,0.742,0.484,1.627797976
31333,0.741,0.482,1.597143577
13414,0.74,0.48,1.505297926
2361,0.74,0.48,1.647989221
18904,0.738,0.476,1.628263373
10082,0.738,0.476,1.539043645
12522,0.736,0.472,1.55953822
33739,0.736,0.472,1.536163767
30107,0.736,0.472,1.534431864
31894,0.735,0.47,1.501834076
39475,0.735,0.47,1.603156427
28357,0.735,0.47,1.643901257
4628,0.734,0.468,1.477815092
38211,0.733,0.466,1.555343333
48422,0.732,0.464,1.550656125
10818,0.732,0.464,1.614363926
569,0.729,0.458,1.623651592
34658,0.727,0.454,1.540372
6053,0.727,0.454,1.470029329
48027,0.726,0.452,1.581162669
45102,0.726,0.452,1.460430589
1030,0.726,0.452,1.61907314
13719,0.726,0.452,1.623760348
5455,0.725,0.45,1.480423833
28312,0.725,0.45,1.562306642
21868,0.723,0.446,1.503823487
40841,0.722,0.444,1.519408957
19120,0.722,0.444,1.497597277
28223,0.719,0.438,1.505079275
40680,0.718,0.436,1.456252526
13189,0.718,0.436,1.581162669
2237,0.718,0.436,1.511100864
4081,0.718,0.436,1.559874979
6765,0.717,0.434,1.473310995
19854,0.715,0.43,1.541080742
46983,0.714,0.428,1.496220391
4494,0.714,0.428,1.44362178
35925,0.713,0.426,1.51876203
21131,0.711,0.422,1.551042959
34934,0.71,0.42,1.42204975
30347,0.709,0.418,1.423933029
13570,0.707,0.414,1.491488964
27833,0.706,0.412,1.414263988
25194,0.705,0.41,1.372463744
41473,0.704,0.408,1.441033235
13677,0.703,0.406,1.450035526
37951,0.703,0.406,1.449400513
37436,0.702,0.404,1.406936576
48969,0.701,0.402,1.47806091
24749,0.701,0.402,1.345596992
4835,0.699,0.398,1.364346336
33282,0.699,0.398,1.466329072
24713,0.698,0.396,1.32169884
44191,0.697,0.394,1.38513005
43487,0.697,0.394,1.343618166
21606,0.695,0.39,1.390537398
27108,0.695,0.39,1.334723599
21117,0.694,0.388,1.409854158
16483,0.694,0.388,1.379574877
23395,0.693,0.386,1.29179603
49547,0.692,0.384,1.330716597
10250,0.689,0.378,1.280199823
15227,0.689,0.378,1.332890142
7655,0.689,0.378,1.341331095
14922,0.687,0.374,1.393382963
6422,0.687,0.374,1.30610527
41907,0.686,0.372,1.292865201
9138,0.685,0.37,1.352348923
14651,0.685,0.37,1.361291574
10508,0.685,0.37,1.311157862
35807,0.685,0.37,1.237602143
16344,0.684,0.368,1.349827899
38544,0.683,0.366,1.328104584
12515,0.683,0.366,1.201560157
32151,0.683,0.366,1.307259953
44475,0.682,0.364,1.351432629
5234,0.681,0.362,1.342187764
47692,0.68,0.36,1.316640909
25516,0.68,0.36,1.313568745
41651,0.679,0.358,1.234189955
33648,0.677,0.354,1.29179603
32713,0.676,0.352,1.216158375
47756,0.676,0.352,1.182262511
27665,0.676,0.352,1.220876236
5979,0.676,0.352,1.184646023
15191,0.676,0.352,1.253543846
28443,0.676,0.352,1.192343608
40316,0.675,0.35,1.316640909
47509,0.675,0.35,1.27731256
19491,0.674,0.348,1.154606466
1193,0.672,0.344,1.224237702
189,0.672,0.344,1.240899635
42168,0.671,0.342,1.251862156
19832,0.669,0.338,1.183074377
33851,0.669,0.338,1.258206064
6364,0.668,0.336,1.149107144
8457,0.665,0.33,1.206554939
37288,0.664,0.328,1.18054641
49397,0.662,0.324,1.141175783
35065,0.661,0.322,1.09855723
21899,0.66,0.32,1.179598337
27980,0.66,0.32,1.19518318
1218,0.66,0.32,1.179598337
8385,0.659,0.318,1.229577202
18794,0.657,0.314,1.145123865
1875,0.657,0.314,1.109217163
45660,0.657,0.314,1.21354088
47819,0.657,0.314,1.105415851
22097,0.656,0.312,1.053541788
27302,0.656,0.312,1.041595416
43053,0.656,0.312,1.073415999
5146,0.656,0.312,1.080856969
18837,0.655,0.31,1.108989255
20020,0.655,0.31,1.13598013
35799,0.654,0.308,1.08016829
40605,0.654,0.308,1.206477043
35921,0.654,0.308,1.04584489
30159,0.652,0.304,1.02477822
3362,0.652,0.304,1.131263341
4366,0.651,0.302,1.124772632
25662,0.651,0.302,1.094517081
31351,0.651,0.302,1.173250225
1780,0.65,0.3,1.10572458
44737,0.647,0.294,1.13191915
3162,0.647,0.294,1.139267613
25320,0.645,0.29,1.071805303
33943,0.645,0.29,1.043978277
31649,0.645,0.29,1.058783534
10554,0.643,0.286,1.045923324
20303,0.642,0.284,1.039989958
43044,0.641,0.282,0.987867748
48112,0.64,0.28,1.062787774
34318,0.639,0.278,0.904809279
23599,0.638,0.276,0.990850629
43415,0.638,0.276,0.985164253
6982,0.637,0.274,0.890018968
33302,0.637,0.274,0.981160013
36092,0.636,0.272,1.038518993
19455,0.635,0.27,0.908700723
20807,0.635,0.27,1.02430608
41480,0.634,0.268,0.874695408
27764,0.633,0.266,0.950280973
16083,0.633,0.266,0.975146719
268,0.633,0.266,0.992155484
1697,0.633,0.266,0.943056557
34600,0.632,0.264,0.910873372
20769,0.632,0.264,1.02430608
15999,0.631,0.262,0.985255073
20834,0.631,0.262,0.999741734
8728,0.63,0.26,0.840895068
14471,0.629,0.258,0.887393153
30914,0.628,0.256,0.888762786
195,0.627,0.254,0.989714352
2157,0.627,0.254,0.873739223
10698,0.626,0.252,0.912153603
4027,0.626,0.252,0.866521061
21561,0.626,0.252,0.875326737
13417,0.626,0.252,0.896553588
30581,0.624,0.248,0.966386308
25473,0.624,0.248,0.903191327
41228,0.623,0.246,0.899055612
16655,0.623,0.246,0.830500564
33722,0.623,0.246,0.916838622
14684,0.622,0.244,0.763797048
45149,0.622,0.244,0.760327853
40896,0.622,0.244,0.853035582
2916,0.622,0.244,0.882781371
39937,0.622,0.244,0.857733767
19205,0.622,0.244,0.796381932
38632,0.621,0.242,0.867064632
28547,0.621,0.242,0.825199217
13158,0.62,0.24,0.780367246
48257,0.62,0.24,0.814636225
7156,0.619,0.238,0.928382892
11987,0.619,0.238,0.715330582
20629,0.618,0.236,0.757333485
10575,0.618,0.236,0.808333435
14251,0.617,0.234,0.88305324
18866,0.616,0.232,0.796999295
32277,0.616,0.232,0.760983827
36507,0.616,0.232,0.754289293
307,0.615,0.23,0.86460628
48875,0.615,0.23,0.829929123
6759,0.615,0.23,0.856310799
37345,0.615,0.23,0.765864911
41898,0.614,0.228,0.834957007
3144,0.614,0.228,0.848203954
6203,0.613,0.226,0.838020509
23703,0.613,0.226,0.700321912
29030,0.613,0.226,0.876202486
41563,0.613,0.226,0.849891189
6433,0.612,0.224,0.727455227
22826,0.612,0.224,0.766749834
47612,0.611,0.222,0.70623122
31569,0.611,0.222,0.810932478
40455,0.611,0.222,0.821157915
40875,0.61,0.22,0.784488427
38087,0.61,0.22,0.817338113
27793,0.61,0.22,0.768061509
14339,0.609,0.218,0.796999295
7514,0.608,0.216,0.641616301
26446,0.608,0.216,0.758640973
42115,0.607,0.214,0.789809717
18813,0.607,0.214,0.722162018
18077,0.607,0.214,0.684980807
27522,0.607,0.214,0.816000779
2552,0.607,0.214,0.774648236
32397,0.606,0.212,0.683805024
16223,0.606,0.212,0.722751534
34367,0.606,0.212,0.657615887
8765,0.606,0.212,0.700764936
28945,0.606,0.212,0.663756347
247,0.604,0.208,0.636089782
37354,0.604,0.208,0.767542551
45083,0.604,0.208,0.642184318
48389,0.603,0.206,0.717810338
13338,0.602,0.204,0.645519956
9557,0.602,0.204,≈
24297,0.601,0.202,0.597596502
34139,0.601,0.202,0.570433607
19178,0.601,0.202,0.631221797
16178,0.6,0.2,0.63128372
43629,0.6,0.2,0.565843516
41161,0.6,0.2,0.672470884
572,0.599,0.198,0.583374784
22459,0.599,0.198,0.53465777
12486,0.599,0.198,0.649667178
20753,0.599,0.198,0.689617638
13513,0.599,0.198,0.71261312
24955,0.598,0.196,0.577125164
48342,0.598,0.196,0.516603657
791,0.598,0.196,0.562804781
38121,0.598,0.196,0.556887002
25380,0.597,0.194,0.565661489
29691,0.597,0.194,0.68935092
40664,0.597,0.194,0.602612652
44963,0.597,0.194,0.60703068
24734,0.596,0.192,0.605916423
30185,0.596,0.192,0.486993812
31719,0.596,0.192,0.462537325
8545,0.596,0.192,0.522892459
6659,0.595,0.19,0.558275147
4042,0.595,0.19,0.576458014
7481,0.595,0.19,0.49398381
41797,0.595,0.19,0.597331387
20147,0.594,0.188,0.614981004
40303,0.594,0.188,0.556695523
20459,0.594,0.188,0.514455147
16398,0.594,0.188,0.55128117
18603,0.594,0.188,0.559680191
11939,0.594,0.188,0.537946179
32106,0.593,0.186,0.532860447
3443,0.593,0.186,0.549994467
35469,0.593,0.186,0.43007298
39939,0.593,0.186,0.61547258
36576,0.592,0.184,0.535717155
38645,0.592,0.184,0.458156405
8272,0.592,0.184,0.416994009
4252,0.591,0.182,0.609063225
25721,0.591,0.182,0.466311415
47201,0.591,0.182,0.55128117
6340,0.591,0.182,0.51020617
6321,0.591,0.182,0.452387528
26826,0.591,0.182,0.483008663
32507,0.591,0.182,0.549457927
47927,0.59,0.18,0.628169721
2305,0.59,0.18,0.481523268
15344,0.59,0.18,0.549994467
381,0.59,0.18,0.539684963
32370,0.59,0.18,0.534195636
45282,0.59,0.18,0.590880814
1605,0.59,0.18,0.468905986
29776,0.59,0.18,0.553424226
15174,0.589,0.178,0.451293933
37649,0.589,0.178,0.462537325
16310,0.589,0.178,0.572792282
1683,0.588,0.176,0.478790634
6551,0.588,0.176,0.583008235
27035,0.588,0.176,0.437258551
10632,0.588,0.176,0.534195636
34369,0.588,0.176,0.40332311
10871,0.588,0.176,0.442405995
38409,0.588,0.176,0.413794915
40588,0.588,0.176,0.476599307
26879,0.587,0.174,0.446329465
49408,0.587,0.174,0.472789466
20552,0.587,0.174,0.499362165
49326,0.587,0.174,0.435994642
2855,0.587,0.174,0.45853628
11982,0.586,0.172,0.442405995
10196,0.586,0.172,0.469999956
31458,0.586,0.172,0.507970333
34941,0.586,0.172,0.523596609
34443,0.586,0.172,0.476878828
5784,0.585,0.17,0.563013008
31987,0.585,0.17,0.472789466
21329,0.585,0.17,0.510053694

